Monotonic Multihead Attention

Simultaneous machine translation models start generating a target sequence before they have encoded or read the source sequence. Recent approaches for this task either apply a fixed policy on a state-of-the art Transformer model, or a learnable monotonic attention on a weaker recurrent neural network-based structure. In this paper, we propose a new attention mechanism, Monotonic Multihead Attention (MMA), which extends the monotonic attention mechanism to multihead attention. We also introduce two novel and interpretable approaches for latency control that are specifically designed for multiple attentions heads. We apply MMA to the simultaneous machine translation task and demonstrate better latency-quality tradeoffs compared to MILk, the previous state-of-the-art approach. We also analyze how the latency controls affect the attention span and we motivate the introduction of our model by analyzing the effect of the number of decoder layers and heads on quality and latency.

==> result/baseline-layer1.txt <==
29.6	2
29.9	4
30.1	8
30.2	16


==> result/baseline-layer3.txt <==
31.0	2
30.6	4
30.7	8
30.8	16


==> result/baseline-layer6.txt <==
31.0	2
30.7	4
31.0	8
30.9	16


==> result/iwslt-milk.txt <==
24.79	0.986359	15.4888	20.1104
24.62	0.71306	5.92612	7.18757
24.68	0.670594	4.89818	5.97045
24.31	0.652941	4.45274	5.43421
23.73	0.644414	4.27896	5.2426

==> result/iwslt-mma.txt <==
27.71	0.990907	19.6897	20.9223	0.01 20.36503856 
27.26	0.772334	7.5175	8.70817	0.02 10.59529671
27.55	0.727149	6.06733	7.31273	0.03 9.615615871
27.68	0.694855	5.21768	6.31175	0.1 9.26773576
28.06	0.632418	3.81118	4.84054	0.2 6.468229452
27.79	0.620235	3.56764	4.5863	0.4 5.463437903
28.08	0.607944	3.38062	4.3785	0.6 4.439335629
27.95	0.60468	3.22013	4.18538	0.8 4.176015033
27.89	0.59848	3.11597	4.06769	1.0 3.882862221

==> result/iwslt-mmail.txt <==
28.37	0.861789	10.6415	12.0187
28.68	0.771422	7.28877	8.63317
28.7	0.668657	4.55436	5.67566
28.26	0.624845	3.59463	4.57396
27.82	0.613693	3.50969	4.46047
25.37	0.523848	1.64514	2.44482

==> result/iwslt-mocha.txt <==
23.41	0.618913	3.19433	4.07291
22.09	0.674821	4.37028	5.508
21.18	0.802743	7.48233	9.32036
22.65	0.89164	10.2301	12.6899

==> result/mono-layer1-latency.txt <==
2.1114	2
2.93818	4
4.22912	8
5.14896	16


==> result/mono-layer1.txt <==
25.3	2
25.8	4
26.3	8
26.5	16


==> result/mono-layer3-latency.txt <==
3.64254	2
4.9306	4
5.88192	8
7.26879	16


==> result/mono-layer3.txt <==
26.1	2
25.2	4
26.2	8
26.2	16


==> result/mono-layer6-latency.txt <==
5.26655	2
6.46195	4
7.90496	8
8.87194	16


==> result/mono-layer6.txt <==
26.3	2
23.4	4
26.3	8
27.5	16


==> result/wmt-milk.txt <==
25.3 0.60 2.8 4.1
26.4 0.63 3.5 5.1
26.9 0.64 4.0 5.7
27.4 0.67 4.7 6.7
28.4 0.71 6.0 8.5
28.5 0.76 7.5 10.3
28.5 0.81 9.5 12.6
28.6 0.97 22.7 24.4
28.4 1.00 27.9 27.9

==> result/wmt-mma.txt <==
28.5	0.741194	8.9442	10.8277	 0.1 20.96455917
28.9	0.687094	6.82344	8.62274	0.2	17.50399805
29.2	0.641732	5.44584	7.02581	0.3	15.03410736
28.5	0.589655	3.90039	5.21475	0.4	13.77476703
28.5	0.586735	3.88336	5.19435	1.2 9.927527831
29.6	0.562925	3.13085	4.31259	1.6	7.949002641
29.1	0.555576	2.93418	4.09608	2.0	7.473756108

==> result/wmt-mocha.txt <==
25.6 0.66 4.0 6.2 4.0 0.66
26.0 0.67 4.2 6.4
26.4 0.70 5.1 7.4
26.6 0.72 5.9 8.4
